LynyrdSkynyrd at WNUT-2020 Task 2: Semi-Supervised Learning for Identification of Informative COVID-19 English Tweets

We describe our system for WNUT-2020 shared task on the identification of informative COVID-19 English tweets. Our system is an ensemble of various machine learning methods, leveraging both traditional feature-based classifiers as well as recent advances in pre-trained language models that help in capturing the syntactic, semantic, and contextual features from the tweets. We further employ pseudo-labelling to incorporate the unlabelled Twitter data released on the pandemic. Our best performing model achieves an F1-score of 0.9179 on the provided validation set and 0.8805 on the blind test-set.

==> notes.txt <==
THINGS TO ADD SOMEWHERE IN THE PAPER:

We tried other pre-trained models, like BERT-large or Roberta variations, XLNet, but no visible improvement was observed on this task. Hence, we worked with BERT-based-uncased for all our future experiments and analysis.

\cite{sun2019fine} cite this paper for FiT and IDPT-FiT nomenclature borrowing.

Dataset/Task details: Cite the paper sent via email and add the statistics + the definition of informativeness.

Add somewhere the results on the test set for the two ensemble models and mention that generalization hurts...we verified performance initially with our own split but probably we should have tried with multiple splits to further assess the generalizability.

results on the dev set,
but still we observe that this does not reflect in our submitted model
too show generatilzation, we split the val data into val and test and then show those results


